Spectroscopic Detection of a 2.9-hour Orbit in a Long Period Radio Transient

Long Period radio Transients (LPTs) are a mysterious new class of radio transients pulsating on periods of minutes to hours. So far, eight LPTs have been discovered predominantly at low Galactic latitudes, yet their nature remains unknown. Here, I present the first phase-resolved optical spectroscopy of the 2.9-h LPT GLEAM-X J0704-37, acquired with the 10-m Keck I telescope. Radial velocity (RV) shifts of $189\pm 3 \textrm{km s}^{-1}$ of an M5-type star in a binary system are detected on a period nearly equal to the radio period. Weak H$\alpha$ emission is also present, with some of it possibly originating from outside of the M dwarf. Based on the RV amplitude, and assuming a typical M dwarf mass, the companion mass must be $M \geq 0.22 M_\odot$. Calibrating the spectra with space-based \textit{Gaia} photometry reveals that the system is nearly four times closer than previously reported, at $d \approx 400$ pc, suggesting that more systems could be nearby and amenable to optical characterization. The optical spectrum between 3500-10,000 Angstrom is well modeled by a binary comprised of a massive white dwarf (WD; $T_\textrm{eff}\approx$7,300 K, $M\approx0.8-1.0M_\odot$) and M dwarf ($T_\textrm{eff}\approx$3,000 K, $M\approx0.14M_\odot$). Radio pulses arrive when the WD is at nearly maximum blueshift and the M dwarf at nearly maximum redshift, in contrast to what has been reported in a similar LPT, ILT J1101+5521. GLEAM-X J0704-37 is now the second LPT with an orbital period nearly equal to the radio period, hinting at two classes of LPTs: ``long LPTs'' ($P\gtrsim$78 min) associated with WD + M dwarf binary orbits, and ``short LPTs'' ($P\lesssim$78 min) related to WD or neutron star spins. This work demonstrates that precise localization of LPTs, which enables optical follow-up, will be key in uncovering the mechanism(s) that power this new class of phenomenon.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

